A Fracture Multiscale Model for Peridynamic enrichment within the Partition of Unity Method

Partition of unity methods (PUM) are of domain decomposition type and provide the opportunity for multiscale and multiphysics numerical modeling. Different physical models can exist within a PUM scheme for handling problems with zones of linear elasticity and zones where fractures occur. Here, the peridynamic (PD) model is used in regions of fracture and smooth PUM is used in the surrounding linear elastic media. The method is a so-called global-local enrichment strategy. The elastic fields of the undamaged media provide appropriate boundary data for the localized PD simulations. The first steps for a combined PD/PUM simulator are presented. In part I of this series, we show that the local PD approximation can be utilized to enrich the global PUM approximation to capture the true material response with high accuracy efficiently. Test problems are provided demonstrating the validity and potential of this numerical approach.

==> crack_pos_inclined-2.csv <==
File,x1,y1,x2,y2
95,0.039314639913787,0.046757962258432,0.061071667523462,0.052980833897472
96,0.037566481240038,0.04683742401633,0.062596934977804,0.052558670584962
97,0.035146521477628,0.04622395977723,0.064990047949614,0.052277127882396
98,0.031627237695555,0.046787045182361,0.068790874434254,0.052136356531114
99,0.025855612292954,0.046646273831078,0.074421728485572,0.051714042477265
100,0.018957816080089,0.047068587884927,0.081037981995871,0.05101018572085


==> crack_pos_inclined.csv <==
File,x1,y1,x2,y2
95,0.039108343784699,0.046851631154955,0.060721475565411,0.052978188195156
96,0.037066158104632,0.046851631154955,0.063104025525489,0.052467641775139
97,0.034513426004548,0.046851631154955,0.065316393345561,0.052297459635134
98,0.03093960106443,0.04702181329496,0.069400764705695,0.051616731075112
99,0.025323590444245,0.047362177574972,0.074165864625852,0.051957095355123
100,0.01970757982406,0.047532359714977,0.080462603806058,0.051957095355123








==> crack_pos_straigth.csv <==
File,x1,y1
84,5,5
86,5.646787256998245,5
88,6.085061094441021,5
90,6.552613500772181,5
92,6.889740730155702,5

==> crack_pos_straigth_1.csv <==
File,x1,y1
85,5,5
86,6.15,5
88,7.4,5
90,8.4,5
92,9.6,5

==> crack_pos_straigth_2.csv <==
File,x1,y1
84,5,5
86,6.1,5
88,7.224341537537769,5
90,8.264033438204766,5
92,9.4564188823335,5
